A Kinematical Study of the Dwarf Irregular Galaxy NGC 1569 and its Supernova Remnants

We present Fabry-Perot observations in the H$\alpha$ and [S II] lines to study the kinematics of the Magellanic-type dwarf irregular galaxy NGC 1569, these observations allowed us to computed the H$\alpha$ velocity field of this galaxy. Doing a detailed analysis of the velocity along the line-of-sight and H$\alpha$ velocity profiles, we identified the origin of most of the motions in the innermost parts of the galaxy and discarded the possibility of deriving a rotation curve that traces the gravitational well of the galaxy. We analysed the kinematics of the ionised gas around 31 supernova remnants previously detected in NGC 1569 by other authors, in optical and radio emission. We found that the H$\alpha$ velocity profiles of the supernova remnants are complex indicating the presence of shocks. Fitting these profiles with several Gaussian functions, we computed their expansion velocities which rank from 87 to 188 km s$^{-1}$ confirming they are supernova remnants. Also, we determined the physical properties such as electron density, mechanical energy, and kinematic age for 30 of the 31 supernova remnants and found they are in the radiative phase with an energy range from 1 to 39$\times$10$^{50}$ erg s$^{-1}$ and an age from 2.3 to 8.9$\times$10$^4$ yr. Finally, we estimated the Surface Brightness - Diameter ($\Sigma$-D) Relation for NGC 1569 and obtained a slope $\beta$ = 1.26$\pm$0.2, comparable with the $\beta$ value obtained for supernova remnants in galaxies M31 and M33.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
